Mapping Out the HPC Dependency Chaos

High Performance Computing~(HPC) software stacks have become complex, with the dependencies of some applications numbering in the hundreds. Packaging, distributing, and administering software stacks of that scale is a complex undertaking anywhere. HPC systems deal with esoteric compilers, hardware, and a panoply of uncommon combinations. In this paper, we explore the mechanisms available for packaging software to find its own dependencies in the context of a taxonomy of software distribution, and discuss their benefits and pitfalls. We discuss workarounds for some common problems caused by using these composed stacks and introduce Shrinkwrap: A solution to producing binaries that directly load their dependencies from precise locations and in a precise order. Beyond simplifying the use of the binaries, this approach also speeds up loading as much as 7x for a large dynamically-linked MPI application in our evaluation.

==> svg-inkscape/rpath_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rpath_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{357.57641176bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3244062)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rpath_svg-tex.pdf}}%
    \put(0.11331089,0.04977957){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}liba.so\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rpath_svg-tex.pdf}}%
    \put(0.62788625,0.04977957){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}liba.so\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rpath_svg-tex.pdf}}%
    \put(0.88517392,0.04977957){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}libb.so\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rpath_svg-tex.pdf}}%
    \put(0.37059857,0.04977957){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}libb.so\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rpath_svg-tex.pdf}}%
    \put(0.24195474,0.25113515){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}dirA\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rpath_svg-tex.pdf}}%
    \put(0.75653008,0.25113515){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}dirB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rpath_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/shared_object_reuse_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'shared_object_reuse_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{450bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.12088333,0.0895){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.12088333,0.16438333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.12088333,0.23926667){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}400\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.12088333,0.31416667){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}600\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.12088333,0.38905){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}800\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.12088333,0.46393333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.12088333,0.53881667){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.12088333,0.61371667){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1400\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.12088333,0.6886){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1600\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.12088333,0.76348333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1800\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.13486667,0.0595){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.25246667,0.0595){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.37005,0.0595){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}400\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.48765,0.0595){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}600\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.60525,0.0595){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}800\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.72285,0.0595){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.84043333,0.0595){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.95803333,0.0595){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1400\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{shared_object_reuse_svg-tex.pdf}}%
    \put(0.03196667,0.43298333){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frequency\end{tabular}}}}}%
    \put(0.54645,0.0145){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Shared Object\end{tabular}}}}%
    \put(0.84515,0.73348333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}"nresults.txt"\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{shared_object_reuse_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

